Large-Scale Spatial Cross-Calibration of Hinode/SOT-SP and SDO/HMI

We investigate the cross-calibration of the Hinode/SOT-SP and SDO/HMI instrument meta-data, specifically the correspondence of the scaling and pointing information. Accurate calibration of these datasets gives the correspondence needed by inter-instrument studies and learning-based magnetogram systems, and is required for physically-meaningful photospheric magnetic field vectors. We approach the problem by robustly fitting geometric models on correspondences between images from each instrument's pipeline. This technique is common in computer vision, but several critical details are required when using scanning slit spectrograph data like Hinode/SOT-SP. We apply this technique to data spanning a decade of the Hinode mission. Our results suggest corrections to the published Level 2 Hinode/SOT-SP data. First, an analysis on approximately 2,700 scans suggests that the reported pixel size in Hinode/SOT-SP Level 2 data is incorrect by around 1%. Second, analysis of over 12,000 scans show that the pointing information is often incorrect by dozens of arcseconds with a strong bias. Regression of these corrections indicates that thermal effects have caused secular and cyclic drift in Hinode/SOT-SP pointing data over its mission. We offer two solutions. First, direct co-alignment with SDO/HMI data via our procedure can improve alignments for many Hinode/SOT-SP scans. Second, since the pointing errors are predictable, simple post-hoc corrections can substantially improve the pointing. We conclude by illustrating the impact of this updated calibration on derived physical data products needed for research and interpretation. Among other things, our results suggest that the pointing errors induce a hemispheric bias in estimates of radial current density.

==> response.txt <==
We thank the reviewer for their thoughtful comments which have improved the paper. We have addressed all of the reviewer's comments in this response as well as by revisions in the manuscript. Changes to the paper have been marked in the paper **in bold and blue**. We thank the reviewer and editor for the suggestion of moving the paper to ApJS rather than ApJ, and we have no concerns with this suggestion.


(1) In line 58, please clearly mention the hmi.ME_720s_fd10 series is a type of the SDO HMI data.

Response: This has been fixed to make it clear that ME_720s_fd10 is a form of SDO/HMI data.


(2) In line 93, please refer to Lites et al. (2013) for the SOT-SP instrument, in addition to Tsuneta et al. (2008).

Response: Thank you. That has been fixed.

(3) In line 148, can we extrapolate the result to the SOT-SP data taken before January 2011 before the SDO HMI started the observation? It was mentioned for XCEN and YCEN in 5.3, but how about the spatial scales?

Response:  Our results suggest that the spatial scale does not vary systematically as a function of time and therefore we believe it is constant. This agrees with (at least our) intuition about the physical properties of the instrument. We have added a comment to this effect in Section 4.3 when discussing the plots.

(4) In line 257, "resported" may be "reported".

Response: Thank you. This has been fixed.

(5) In line 290, the analysis excluded the data for the north and south limbs. Were the east and west limb data in the analysis?

Response: Yes, east and west limb data appear in the analysis. Figure 6 gives a representative view of the location of the scans. The data used for analyzing the scale is a random subset of the full data, so this density may become more smooth with more data but will be largely the same. The west limb is a little less well-represented due to the Hinode/SOT-SP observing cycle (in which an active region has to be visible to be selected as a target). However, there is no systematic exclusion of limb scans.


(6) Could you describe more on features detected by SIFT and ORB? Examples are shown in Figure 1 for SIFT, but it is difficult to know how ORB works.

Response:  Thank you for this suggestion. The features are found at similar locations. David teaches this sort of technique in his computer vision class and given two plots of feature locations, he would be unable to distinguish the two. We have added a comment to this effect in the caption of Figure 1. We planned to include a figure. However, upon making the figure, we realized that the default ORB configuration returned fewer features than the SIFT configuration: the SIFT parameters had been tuned in our previous Higgins et al.~2022 work to find more (but potentially wrong) features. If we put that in the figure, readers may draw the wrong conclusions (namely that ORB intrinsically must find fewer features). Instead, we have written a description indicating that the locations of features are similar. We have made a brief note in Section 4.4 so future readers may not draw incorrect conclusions from the relative frequency of the SIFT and ORB correspondences.

(7) The authors refer to the values in the L2 data as ``theoretical'' values if my understanding is correct. There may be no confusion arose by using ``theoretical'', but I recommend clearly mentioning it somewhere or using L2 values instead of theoretical values.

Response: Thank you for the suggestion. We have added multiple comments throughout the paper indicating that it is Level 2 data, which should make this clearer.

(8) In Table 3 and Table 4, why do the fast and normal subsets show the different results?

Response:  This is a great question. We investigated this and found that the normal scans that can be aligned with our procedure tend to have a smaller field of view compared to the fast scans that can be aligned with our procedure. This difference in field of view leads to a difference in the amount of misalignment: the misalignment error due to scale error depends linearly on the field of view, and therefore miscalibration of scale will lead to worse alignments in larger fields of view. We have added a discussion of this at the end of Section 4.2


(9) In Figure 5, please clearly mention the start time for the plots of Total Time. ``Time of Day'' and ``Day of Year'' are clear.

Response: Thank you for this suggestion. Since we use "Time Since Launch" later, we have adjusted this figure to use that. Following comment 11, we have listed Hinode's launch date in the caption of Figure 5 as well.

(10) In line 842, is the reference to Figure 7 correct?


Response: Thank you. This has been fixed.

(11) In Figure 10, please clearly mention when the start of the time since launch.

Response:  We have added the date in Figure 10's caption.


(12) In Figure 14, the authors show the estimation of DXCEN and DYCEN in 2006. Can it be validated using the SOHO MDI data?

Response: Thank you for this great suggestion. We have done a co-alignment with SOHO/MDI. Our results show that the trends observed with co-alignment with SDO/HMI continue to the beginning of the Hinode mission and that our predictive models were fairly accurate. We report the analysis in new Figure 15 and at the end of Section 5.

(13) The results shown in Figure 15 and Section 6 look too extreme in the errors of XCEN and YCEN compared with the results shown in Section 5.

Response:  Thank you for raising this question. As described in the start of section 5, a small number of Hinode/SOT-SP scans have a suboptimally calculated XCEN and YCEN in the header. These are easily fixed by recalculating them via the X_COORDINATE and Y_COORDINATE fields. Figure 10 shows results where these have been recalculated. This is to avoid conflating an easily fixed issue that causes a small number of large errors (the recalculation) with a more challenging issue  (the thermally-driven variance). We have updated Figure 10 and Figure 15 (now 16) to make this information more clear. 
Additionally, the plot from Figure 10 has been clipped to show the middle 98% of the data to remove outliers that are wrong by hundreds of arcseconds. To avoid any confusion, we have updated Figure 10 and 12 so that this is explicitly listed.

Additional typo and minor fixes: We have made small changes to fix typos or awkward phrasings in the abstract, and at (approximately) lines 266, 350, 705, 883, 1058, 1096, 1113, 1137, 1157, 1312, 1436. We have also updated the pdf versions of a few of the figures showing raster graphics to improve their quality.

